Radiation hydrodynamics modeling of kilonovae with SNEC

We develop a method to compute synthetic kilonova light curves that combines numerical relativity simulations of neutron star mergers and the $\texttt{SNEC}$ radiation-hydrodynamics code. We describe our implementation of initial and boundary conditions, r-process heating, and opacities for kilonova simulations. We validate our approach by carefully checking that energy conservation is satisfied and by comparing the $\texttt{SNEC}$ results with those of two semi-analytic light curve models. We apply our code to the calculation of color light curves for three binaries having different mass ratios (equal and unequal mass) and different merger outcome (short-lived and long-lived remnants). We study the sensitivity of our results to hydrodynamic effects, nuclear physics uncertainties in the heating rates, and duration of the merger simulations. We find that hydrodynamics effects are typically negligible and that homologous expansion is a good approximation in most cases. However, pressure forces can amplify the impact of uncertainties in the radioactive heating rates. We also study the impact of shocks possibly launched into the outflows by a relativistic jet. None of our models match AT2017gfo, the kilonova in GW170817. This points to possible deficiencies in our merger simulations and kilonova models which neglect non-LTE effects and possible additional energy injection from the merger remnant, and to the need to go beyond the assumption of spherical symmetry adopted in this work.

==> Radiation hydrodynamics modeling of kilonovae with SNEC/reply_1.txt <==
Dear Editors,

Thank you for having forwarded us the report of the referee, whom
we thank for their careful evaluation of our manuscript. We have
edited the text to address the referee's concerns. Changes in the
manuscript are highlighted in red. We also respond to
specific points and summarise our changes below. Finally,
following feedback from other colleagues, we have added references
to the works of Just 2021 and Kawaguchi 2021 in the introduction.

With best wishes,

The authors

> The authors present modifications to the 1D radiation-hydrodynamic
> code SNEC to simulate r-process heating, grey opacity, and
> non-homologous hydrodynamics in kilonova ejecta.  The resulting code
> KNEC is verified with semi-analytic solutions and then used to used to
> synthesize light curves from the ejecta extracted from numerical
> relativity simulations of mergers (with the WhiskeyTHC code).  We find
> this work to be interesting, but would like to see the main results
> summarized more clearly in the abstract and conclusions.  We also ask
> that the authors consider the comments below.

We thank the referee for their evaluation of the manuscript. Although
we have used the name ``KNEC'' in early talks and presentations, we
have ultimately decided to retain the name ``SNEC'' for the code, to
give proper credit to the original SNEC authors. Indeed, ``KNEC'' is
never used in the text.

> 1.) Abstract: It may be worth summarizing the novel takeaways about
> the impact of hydro effects, nuclear physics, shocks, etc, on the
> light curves in the abstract.  Apart from spherical symmetry, the
> reasons for the light curves not matching AT2017gfo could be
> various, including: fallback or pulsar/magnetar remnant source,
> multi-frequency opacity, and non-LTE (at late time).  Also, it is
> fairly well known that early r-process heating can affect ejecta
> morphology, but a quantification of this effect would be useful, for
> the tools considered in this work (in the abstract and conclusions).

We have revised the abstract to include a more detailed account of our
results, while still remaining within the 250 words limit of MNRAS.

> 2.) Figure 1: It may be worth elaborating in the text why the shaded
> region at low Ye, inferred from Tanaka et al (2020), is an order of
> magnitude higher than KNEC's values.  It is typical that low-Ye
> opacity is set to 10 cm^2/g, so it a brief discussion motivating the
> use of 10 rather than 100 cm^2/g (or between 10 and 100 cm^2/g) might
> benefit the reader.

As the referee suspected, we have adopted the value 10 cm^2/g to ease
the comparison with the literature. We think that this choice is
justified by the fact that our goal is to study the hydrodynamics of
kilonovae and not to produce detailed predictions: that would require
a more careful modeling of the opacity and of multi dimensional
effects. We have added some remarks to the text to clarify these
points.

> 3.) Equation 1: Have the authors considered other opacity formulae
> with similar properties?  If so, are the KNEC simulations sensitive to
> the slope of the transition at Ye=0.25?

We test opacity formulae with different slopes for BLh, DD2, and SFHo
models, and find that the slope has little impact on the light curves.
We have added another appendix to provide more details on this.

> 4.) Figure 2: There is some curvature in the SkyNet results that
> doesn't appear as pronounced in the fits.  Have the authors tried
> using the SkyNet heating rates directly in KNEC simulations to assess
> the effect of this heating rate curvature on the light curve?

Directly coupling SkyNet to SNEC would require us to make very
extensive changes to the code and it would have a proihibitive
computational cost, since accurate r-process calculations require the
inclusion of several thousand isotopes and hundreds of thousands
reactions. As such, we cannot directly check whether or not these
differences are reflected in the light curves. However, we do not
think that this would be the case, because the error in the fits on
the heating opacities is at most 2%. This is already much smaller than
the nuclear physics uncertainties in the heating rate, which span a
full order of magnitude (Zhu et al. 2021a).

> 5.) Section 2.5: Is the boxcar width of 0.4 Msol in SNEC changed to
> something lower for KNEC?  This width seems large for the kilonova
> ejecta mass range.

The boxcar is disabled in our calculations. We have edited the text to
further clarify this point.

> 6.) Section 4.1: In the discussion of multidimensional effects and the
> associated analysis, it may be worth considering the works of Heinzel
> et al (2021) and Korobkin et al (2021).  Heinzel et al (2021) in
> particular applies a statistical analysis to several 2D model
> morphologies.

The discussion of multidimensional effects is a bit outside of the
scope of our work, since we cannot study them with our methods.
However, we have added a short discussion mentioning Henzel et al.
(2021) and Korobkin et al. (2021).


==> Radiation hydrodynamics modeling of kilonovae with SNEC/report_1.txt <==
Dear Mr Wu,

Copied below are the comments on your manuscript entitled "Radiation hydrodynamics modeling of kilonovae with SNEC", ref. MN-21-4268-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Claire

Claire Williams
Assistant Editor (MNRAS)
Royal Astronomical Society
Burlington House
Piccadilly
London W1J 0BQ

cc: all listed co-authors.




Scientific Editor's (Anna Watts) Comments:

The referee is positive about the paper but has recommended some moderate revisions. Please ensure that you respond fully to all of the points raised when submitting a new version.



Reviewer's Comments:

The authors present modifications to the 1D radiation-hydrodynamic code SNEC to simulate r-process heating, grey opacity, and non-homologous hydrodynamics in kilonova ejecta.  The resulting code KNEC is verified with semi-analytic solutions and then used to used to synthesize light curves from the ejecta extracted from numerical relativity simulations of mergers (with the WhiskeyTHC code).  We find this work to be interesting, but would like to see the main results summarized more clearly in the abstract and conclusions.  We also ask that the authors consider the comments below.

General comments:

1.) Abstract: It may be worth summarizing the novel takeaways about the impact of hydro effects, nuclear physics, shocks, etc, on the light curves in the abstract.  Apart from spherical symmetry, the reasons for the light curves not matching AT2017gfo could be various, including: fallback or pulsar/magnetar remnant source, multi-frequency opacity, and non-LTE (at late time).  Also, it is fairly well known that early r-process heating can affect ejecta morphology, but a quantification of this effect would be useful, for the tools considered in this work (in the abstract and conclusions).

2.) Figure 1: It may be worth elaborating in the text why the shaded region at low Ye, inferred from Tanaka et al (2020), is an order of magnitude higher than KNEC's values.  It is typical that low-Ye opacity is set to 10 cm^2/g, so it a brief discussion motivating the use of 10 rather than 100 cm^2/g (or between 10 and 100 cm^2/g) might benefit the reader.

3.) Equation 1: Have the authors considered other opacity formulae with similar properties?  If so, are the KNEC simulations sensitive to the slope of the transition at Ye=0.25?

4.) Figure 2: There is some curvature in the SkyNet results that doesn't appear as pronounced in the fits.  Have the authors tried using the SkyNet heating rates directly in KNEC simulations to assess the effect of this heating rate curvature on the light curve?

5.) Section 2.5: Is the boxcar width of 0.4 Msol in SNEC changed to something lower for KNEC?  This width seems large for the kilonova ejecta mass range.

6.) Section 4.1: In the discussion of multidimensional effects and the associated analysis, it may be worth considering the works of Heinzel et al (2021) and Korobkin et al (2021).  Heinzel et al (2021) in particular applies a statistical analysis to several 2D model morphologies.

==> Radiation hydrodynamics modeling of kilonovae with SNEC/tmerger.txt <==
Merger times in Cactus units

BLh_M140120_M0_SR           2942
SFHo_M140120_M0             1857
DD2_M13641364_M0_LK_SR_R04  1578

==> reply_1.txt <==
Dear Editors,

Thank you for having forwarded us the report of the referee, whom
we thank for their careful evaluation of our manuscript. We have
edited the text to address the referee's concerns. Changes in the
manuscript are highlighted in red. We also respond to
specific points and summarise our changes below. Finally,
following feedback from other colleagues, we have added references
to the works of Just 2021 and Kawaguchi 2021 in the introduction.

With best wishes,

The authors

> The authors present modifications to the 1D radiation-hydrodynamic
> code SNEC to simulate r-process heating, grey opacity, and
> non-homologous hydrodynamics in kilonova ejecta.  The resulting code
> KNEC is verified with semi-analytic solutions and then used to used to
> synthesize light curves from the ejecta extracted from numerical
> relativity simulations of mergers (with the WhiskeyTHC code).  We find
> this work to be interesting, but would like to see the main results
> summarized more clearly in the abstract and conclusions.  We also ask
> that the authors consider the comments below.

We thank the referee for their evaluation of the manuscript. Although
we have used the name ``KNEC'' in early talks and presentations, we
have ultimately decided to retain the name ``SNEC'' for the code, to
give proper credit to the original SNEC authors. Indeed, ``KNEC'' is
never used in the text.

> 1.) Abstract: It may be worth summarizing the novel takeaways about
> the impact of hydro effects, nuclear physics, shocks, etc, on the
> light curves in the abstract.  Apart from spherical symmetry, the
> reasons for the light curves not matching AT2017gfo could be
> various, including: fallback or pulsar/magnetar remnant source,
> multi-frequency opacity, and non-LTE (at late time).  Also, it is
> fairly well known that early r-process heating can affect ejecta
> morphology, but a quantification of this effect would be useful, for
> the tools considered in this work (in the abstract and conclusions).

We have revised the abstract to include a more detailed account of our
results, while still remaining within the 250 words limit of MNRAS.

> 2.) Figure 1: It may be worth elaborating in the text why the shaded
> region at low Ye, inferred from Tanaka et al (2020), is an order of
> magnitude higher than KNEC's values.  It is typical that low-Ye
> opacity is set to 10 cm^2/g, so it a brief discussion motivating the
> use of 10 rather than 100 cm^2/g (or between 10 and 100 cm^2/g) might
> benefit the reader.

As the referee suspected, we have adopted the value 10 cm^2/g to ease
the comparison with the literature. We think that this choice is
justified by the fact that our goal is to study the hydrodynamics of
kilonovae and not to produce detailed predictions: that would require
a more careful modeling of the opacity and of multi dimensional
effects. We have added some remarks to the text to clarify these
points.

> 3.) Equation 1: Have the authors considered other opacity formulae
> with similar properties?  If so, are the KNEC simulations sensitive to
> the slope of the transition at Ye=0.25?

We test opacity formulae with different slopes for BLh, DD2, and SFHo
models, and find that the slope has little impact on the light curves.
We have added another appendix to provide more details on this.

> 4.) Figure 2: There is some curvature in the SkyNet results that
> doesn't appear as pronounced in the fits.  Have the authors tried
> using the SkyNet heating rates directly in KNEC simulations to assess
> the effect of this heating rate curvature on the light curve?

Directly coupling SkyNet to SNEC would require us to make very
extensive changes to the code and it would have a proihibitive
computational cost, since accurate r-process calculations require the
inclusion of several thousand isotopes and hundreds of thousands
reactions. As such, we cannot directly check whether or not these
differences are reflected in the light curves. However, we do not
think that this would be the case, because the error in the fits on
the heating opacities is at most 2%. This is already much smaller than
the nuclear physics uncertainties in the heating rate, which span a
full order of magnitude (Zhu et al. 2021a).

> 5.) Section 2.5: Is the boxcar width of 0.4 Msol in SNEC changed to
> something lower for KNEC?  This width seems large for the kilonova
> ejecta mass range.

The boxcar is disabled in our calculations. We have edited the text to
further clarify this point.

> 6.) Section 4.1: In the discussion of multidimensional effects and the
> associated analysis, it may be worth considering the works of Heinzel
> et al (2021) and Korobkin et al (2021).  Heinzel et al (2021) in
> particular applies a statistical analysis to several 2D model
> morphologies.

The discussion of multidimensional effects is a bit outside of the
scope of our work, since we cannot study them with our methods.
However, we have added a short discussion mentioning Henzel et al.
(2021) and Korobkin et al. (2021).


==> report_1.txt <==
Dear Mr Wu,

Copied below are the comments on your manuscript entitled "Radiation hydrodynamics modeling of kilonovae with SNEC", ref. MN-21-4268-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Claire

Claire Williams
Assistant Editor (MNRAS)
Royal Astronomical Society
Burlington House
Piccadilly
London W1J 0BQ

cc: all listed co-authors.




Scientific Editor's (Anna Watts) Comments:

The referee is positive about the paper but has recommended some moderate revisions. Please ensure that you respond fully to all of the points raised when submitting a new version.



Reviewer's Comments:

The authors present modifications to the 1D radiation-hydrodynamic code SNEC to simulate r-process heating, grey opacity, and non-homologous hydrodynamics in kilonova ejecta.  The resulting code KNEC is verified with semi-analytic solutions and then used to used to synthesize light curves from the ejecta extracted from numerical relativity simulations of mergers (with the WhiskeyTHC code).  We find this work to be interesting, but would like to see the main results summarized more clearly in the abstract and conclusions.  We also ask that the authors consider the comments below.

General comments:

1.) Abstract: It may be worth summarizing the novel takeaways about the impact of hydro effects, nuclear physics, shocks, etc, on the light curves in the abstract.  Apart from spherical symmetry, the reasons for the light curves not matching AT2017gfo could be various, including: fallback or pulsar/magnetar remnant source, multi-frequency opacity, and non-LTE (at late time).  Also, it is fairly well known that early r-process heating can affect ejecta morphology, but a quantification of this effect would be useful, for the tools considered in this work (in the abstract and conclusions).

2.) Figure 1: It may be worth elaborating in the text why the shaded region at low Ye, inferred from Tanaka et al (2020), is an order of magnitude higher than KNEC's values.  It is typical that low-Ye opacity is set to 10 cm^2/g, so it a brief discussion motivating the use of 10 rather than 100 cm^2/g (or between 10 and 100 cm^2/g) might benefit the reader.

3.) Equation 1: Have the authors considered other opacity formulae with similar properties?  If so, are the KNEC simulations sensitive to the slope of the transition at Ye=0.25?

4.) Figure 2: There is some curvature in the SkyNet results that doesn't appear as pronounced in the fits.  Have the authors tried using the SkyNet heating rates directly in KNEC simulations to assess the effect of this heating rate curvature on the light curve?

5.) Section 2.5: Is the boxcar width of 0.4 Msol in SNEC changed to something lower for KNEC?  This width seems large for the kilonova ejecta mass range.

6.) Section 4.1: In the discussion of multidimensional effects and the associated analysis, it may be worth considering the works of Heinzel et al (2021) and Korobkin et al (2021).  Heinzel et al (2021) in particular applies a statistical analysis to several 2D model morphologies.

==> tmerger.txt <==
Merger times in Cactus units

BLh_M140120_M0_SR           2942
SFHo_M140120_M0             1857
DD2_M13641364_M0_LK_SR_R04  1578
